RetinaFace: Single-stage Dense Face Localisation in the Wild

Though tremendous strides have been made in uncontrolled face detection, accurate and efficient face localisation in the wild remains an open challenge. This paper presents a robust single-stage face detector, named RetinaFace, which performs pixel-wise face localisation on various scales of faces by taking advantages of joint extra-supervised and self-supervised multi-task learning. Specifically, We make contributions in the following five aspects: (1) We manually annotate five facial landmarks on the WIDER FACE dataset and observe significant improvement in hard face detection with the assistance of this extra supervision signal. (2) We further add a self-supervised mesh decoder branch for predicting a pixel-wise 3D shape face information in parallel with the existing supervised branches. (3) On the WIDER FACE hard test set, RetinaFace outperforms the state of the art average precision (AP) by 1.1% (achieving AP equal to 91.4%). (4) On the IJB-C test set, RetinaFace enables state of the art methods (ArcFace) to improve their results in face verification (TAR=89.59% for FAR=1e-6). (5) By employing light-weight backbone networks, RetinaFace can run real-time on a single CPU core for a VGA-resolution image. Extra annotations and code have been made available at: https://github.com/deepinsight/insightface/tree/master/RetinaFace.

==> egbib.txt <==
@article{viola2004robust,
  title={Robust real-time face detection},
  author={Viola, Paul and Jones, Michael J},
  journal={IJCV},
  year={2004}
}

@inproceedings{ramanan2012face,
  title={Face detection, pose estimation, and landmark localization in the wild},
  author={Ramanan, Deva and Zhu, Xiangxin},
  booktitle={CVPR},
  year={2012}
}

@inproceedings{feng2018wing,
  title={Wing loss for robust facial landmark localisation with convolutional neural networks},
  author={Feng, Zhen-Hua and Kittler, Josef and Awais, Muhammad and Huber, Patrik and Wu, Xiao-Jun},
  booktitle={CVPR},
  year={2018}
}

@inproceedings{smith2013exemplar,
  title={Exemplar-based face parsing},
  author={Smith, Brandon M and Zhang, Li and Brandt, Jonathan and Lin, Zhe and Yang, Jianchao},
  booktitle={CVPR},
  year={2013}
}

@inproceedings{alp2017densereg,
  title={Densereg: Fully convolutional dense shape regression in-the-wild},
  author={Alp Guler, Riza and Trigeorgis, George and Antonakos, Epameinondas and Snape, Patrick and Zafeiriou, Stefanos and Kokkinos, Iasonas},
  booktitle={CVPR},
  year={2017}
}

@inproceedings{feng2018joint,
  title={Joint 3d face reconstruction and dense alignment with position map regression network},
  author={Feng, Yao and Wu, Fan and Shao, Xiaohu and Wang, Yanfeng and Zhou, Xi},
  booktitle={ECCV},
  year={2018}
}

@inproceedings{mathias2014face,
  title={Face detection without bells and whistles},
  author={Mathias, Markus and Benenson, Rodrigo and Pedersoli, Marco and Van Gool, Luc},
  booktitle={ECCV},
  year={2014}
}

@inproceedings{yang2014aggregate,
  title={Aggregate channel features for multi-view face detection},
  author={Yang, Bin and Yan, Junjie and Lei, Zhen and Li, Stan Z},
  booktitle={ICB},
  year={2014}
}

@inproceedings{yang2015facial,
  title={From facial parts responses to face detection: A deep learning approach},
  author={Yang, Shuo and Luo, Ping and Loy, Chen-Change and Tang, Xiaoou},
  booktitle={ICCV},
  year={2015}
}

@inproceedings{yang2016wider,
  title={Wider face: A face detection benchmark},
  author={Yang, Shuo and Luo, Ping and Loy, Chen-Change and Tang, Xiaoou},
  booktitle={CVPR},
  year={2016}
}

@article{zhang2016joint,
  title={Joint face detection and alignment using multitask cascaded convolutional networks},
  author={Zhang, Kaipeng and Zhang, Zhanpeng and Li, Zhifeng and Qiao, Yu},
  journal={SPL},
  year={2016}
}

@incollection{zhu2017cms,
  title={Cms-rcnn: contextual multi-scale region-based cnn for unconstrained face detection},
  author={Zhu, Chenchen and Zheng, Yutong and Luu, Khoa and Savvides, Marios},
  booktitle={Deep Learning for Biometrics},
  year={2017}
}

@inproceedings{ohn2016boost,
  title={To boost or not to boost? on the limits of boosted trees for object detection},
  author={Ohn-Bar, Eshed and Trivedi, Mohan M},
  booktitle={ICPR},
  year={2016}
}

@inproceedings{hu2017finding,
  title={Finding tiny faces},
  author={Hu, Peiyun and Ramanan, Deva},
  booktitle={CVPR},
  year={2017}
}

@article{wang2017face,
  title={Face r-cnn},
  author={Wang, Hao and Li, Zhifeng and Ji, Xing and Wang, Yitong},
  journal={arXiv:1706.01061},
  year={2017}
}

@article{yang2017face,
  title={Face detection through scale-friendly deep convolutional networks},
  author={Yang, Shuo and Xiong, Yuanjun and Loy, Chen Change and Tang, Xiaoou},
  journal={arXiv:1706.02863},
  year={2017}
}

@inproceedings{najibi2017ssh,
  title={Ssh: Single stage headless face detector},
  author={Najibi, Mahyar and Samangouei, Pouya and Chellappa, Rama and Davis, Larry S},
  booktitle={ICCV},
  year={2017}
}

@inproceedings{zhang2017s3fd,
  title={S3fd: Single shot scale-invariant face detector},
  author={Zhang, Shifeng and Zhu, Xiangyu and Lei, Zhen and Shi, Hailin and Wang, Xiaobo and Li, Stan Z},
  booktitle={ICCV},
  year={2017}
}

@article{wang2017detecting,
  title={Detecting faces using region-based fully convolutional networks},
  author={Wang, Yitong and Ji, Xing and Zhou, Zheng and Wang, Hao and Li, Zhifeng},
  journal={arXiv:1709.05256},
  year={2017}
}

@inproceedings{cai2016unified,
  title={A unified multi-scale deep convolutional neural network for fast object detection},
  author={Cai, Zhaowei and Fan, Quanfu and Feris, Rogerio S and Vasconcelos, Nuno},
  booktitle={ECCV},
  year={2016},
}

@article{wang2017faceattention,
  title={Face attention network: an effective face detector for the occluded faces},
  author={Wang, Jianfeng and Yuan, Ye and Yu, Gang},
  journal={arXiv:1711.07246},
  year={2017}
}

@inproceedings{zhu2018seeing,
  title={Seeing Small Faces from Robust Anchor's Perspective},
  author={Zhu, Chenchen and Tao, Ran and Luu, Khoa and Savvides, Marios},
  booktitle={CVPR},
  year={2018}
}

@inproceedings{tang2018pyramidbox,
  title={Pyramidbox: A context-assisted single shot face detector},
  author={Tang, Xu and Du, Daniel K and He, Zeqiang and Liu, Jingtuo},
  booktitle={ECCV},
  year={2018}
}

@article{zhangchangzheng2018face,
  title={Face Detection Using Improved Faster RCNN},
  author={Zhang, Changzheng and Xu, Xiang and Tu, Dandan},
  journal={arXiv:1802.02142},
  year={2018}
}

@article{chi2018selective,
  title={Selective refinement network for high performance face detection},
  author={Chi, Cheng and Zhang, Shifeng and Xing, Junliang and Lei, Zhen and Li, Stan Z and Zou, Xudong},
  journal={AAAI},
  year={2019}
}

@article{zhang2017feature,
  title={Feature agglomeration networks for single stage face detection},
  author={Zhang, Jialiang and Wu, Xiongwei and Zhu, Jianke and Hoi, Steven CH},
  journal={arXiv:1712.00721},
  year={2017}
}

@article{li2018dsfd,
  title={DSFD: dual shot face detector},
  author={Li, Jian and Wang, Yabiao and Wang, Changan and Tai, Ying and Qian, Jianjun and Yang, Jian and Wang, Chengjie and Li, Jilin and Huang, Feiyue},
  journal={arXiv:1810.10220},
  year={2018}
}

@article{tian2018learning,
  title={Learning Better Features for Face Detection with Feature Fusion and Segmentation Supervision},
  author={Tian, Wanxin and Wang, Zixuan and Shen, Haifeng and Deng, Weihong and Chen, Binghui and Zhang, Xiubao},
  journal={arXiv:1811.08557},
  year={2018}
}

@article{zhang2019robust,
  title={Robust and High Performance Face Detector},
  author={Zhang, Yundong and Xu, Xiang Xu and Liu, Xiaotao},
  journal={arXiv:1901.02350},
  year={2019}
}

@article{zhang2019improved,
  title={Improved Selective Refinement Network for Face Detection},
  author={Zhang, Shifeng and Zhu, Rui and Wang, Xiaobo and Shi, Hailin and Fu, Tianyu and Wang, Shuo and Mei, Tao},
  journal={arXiv:1901.06651},
  year={2019}
}

@inproceedings{sagonas2013300,
  title={300 faces in-the-wild challenge: The first facial landmark localization challenge},
  author={Sagonas, Christos and Tzimiropoulos, Georgios and Zafeiriou, Stefanos and Pantic, Maja},
  booktitle={ICCV Workshop},
  year={2013}
}

@inproceedings{zhu2016face,
  title={Face alignment across large poses: A 3d solution},
  author={Zhu, Xiangyu and Lei, Zhen and Liu, Xiaoming and Shi, Hailin and Li, Stan Z},
  booktitle={CVPR},
  year={2016}
}

@inproceedings{Hao2017CVPR,
author = {Hao, Zekun and Liu, Yu and Qin, Hongwei and Yan, Junjie and Li, Xiu and Hu, Xiaolin},
title = {Scale-Aware Face Detection},
booktitle = {CVPR},
year = {2017}
}

@inproceedings{liu2017recurrent,
  author={Liu, Yu and Li, Hongyang and Yan, Junjie and Wei, Fangyin and Wang, Xiaogang and Tang, Xiaoou},
  title={Recurrent scale approximation for object detection in cnn},
  booktitle={CVPR},
  year={2017}
}

@inproceedings{zitnick2014edge,
  title={Edge boxes: Locating object proposals from edges},
  author={Zitnick, C Lawrence and Doll{\'a}r, Piotr},
  booktitle={ECCV},
  year={2014}
}

@inproceedings{lin2017feature,
  title={Feature pyramid networks for object detection},
  author={Lin, Tsung-Yi and Doll{\'a}r, Piotr and Girshick, Ross and He, Kaiming and Hariharan, Bharath and Belongie, Serge},
  booktitle={CVPR},
  year={2017}
}

@inproceedings{lin2017focal,
  title={Focal loss for dense object detection},
  author={Lin, Tsung-Yi and Goyal, Priya and Girshick, Ross and He, Kaiming and Doll{\'a}r, Piotr},
  booktitle={ICCV},
  year={2017}
}

@inproceedings{he2016deep,
  title={Deep residual learning for image recognition},
  author={He, Kaiming and Zhang, Xiangyu and Ren, Shaoqing and Sun, Jian},
  booktitle={CVPR},
  year={2016}
}

@inproceedings{shrivastava2016training,
  title={Training region-based object detectors with online hard example mining},
  author={Shrivastava, Abhinav and Gupta, Abhinav and Girshick, Ross},
  booktitle={CVPR},
  year={2016}
}

@inproceedings{szegedy2015going,
  title={Going deeper with convolutions},
  author={Szegedy, Christian and Liu, Wei and Jia, Yangqing and Sermanet, Pierre and Reed, Scott and Anguelov, Dragomir and Erhan, Dumitru and Vanhoucke, Vincent and Rabinovich, Andrew},
  booktitle={CVPR},
  year={2015}
}

@inproceedings{glorot2010understanding,
  title={Understanding the difficulty of training deep feedforward neural networks},
  author={Glorot, Xavier and Bengio, Yoshua},
  booktitle={AISTATS},
  year={2010}
}

@article{chen2015mxnet,
  title={Mxnet: A flexible and efficient machine learning library for heterogeneous distributed systems},
  author={Chen, Tianqi and Li, Mu and Li, Yutian and Lin, Min and Wang, Naiyan and Wang, Minjie and Xiao, Tianjun and Xu, Bing and Zhang, Chiyuan and Zhang, Zheng},
  journal={arXiv:1512.01274},
  year={2015}
}

@inproceedings{abadi2016tensorflow,
  title={Tensorflow: A system for large-scale machine learning},
  author={Abadi, Mart{\'\i}n and Barham, Paul and Chen, Jianmin and Chen, Zhifeng and Davis, Andy and Dean, Jeffrey and Devin, Matthieu and Ghemawat, Sanjay and Irving, Geoffrey and Isard, Michael and others},
  booktitle={OSDI},
  year={2016}
}

@inproceedings{girshick2015fast,
  title={Fast r-cnn},
  author={Girshick, Ross},
  booktitle={ICCV},
  year={2015}
}

@inproceedings{ren2015faster,
  title={Faster r-cnn: Towards real-time object detection with region proposal networks},
  author={Ren, Shaoqing and He, Kaiming and Girshick, Ross and Sun, Jian},
  booktitle={NeurIPS},
  year={2015}
}

@inproceedings{liu2016ssd,
  title={Ssd: Single shot multibox detector},
  author={Liu, Wei and Anguelov, Dragomir and Erhan, Dumitru and Szegedy, Christian and Reed, Scott and Fu, Cheng-Yang and Berg, Alexander C},
  booktitle={ECCV},
  year={2016}
}

@InProceedings{Genova2018CVPR,
  author = {Genova, Kyle and Cole, Forrester and Maschinot, Aaron and Sarna, Aaron and Vlasic, Daniel and Freeman, William T.},
  title = {Unsupervised Training for 3D Morphable Model Regression},
  booktitle = {CVPR},
  year = {2018}
}

@inproceedings{tran2018nonlinear,
  title={Nonlinear 3D face morphable model},
  author={Tran, Luan and Liu, Xiaoming},
  booktitle={CVPR},
  year={2018}
}

@InProceedings{zhou2019CVPR2500FPS,
  author = {Zhou, Yuxiang and Deng, Jiankang and Kotsia, Irene and Zafeiriou, Stefanos},
  title = {Dense 3D Face Decoding over 2500FPS: Joint Texture and Shape Convolutional Mesh Decoders},
  booktitle = {arxiv},
  year = {2019}
}

@inproceedings{koestinger2011annotated,
  title={Annotated facial landmarks in the wild: A large-scale, real-world database for facial landmark localization},
  author={Koestinger, Martin and Wohlhart, Paul and Roth, Peter M and Bischof, Horst},
  booktitle={ICCV workshops},
  year={2011}
}

@inproceedings{zhu2016unconstrained,
  title={Unconstrained face alignment via cascaded compositional learning},
  author={Zhu, Shizhan and Li, Cheng and Loy, Chen-Change and Tang, Xiaoou},
  booktitle={CVPR},
  year={2016}
}

@inproceedings{liu2017sphereface,
  title={Sphereface: Deep hypersphere embedding for face recognition},
  author={Liu, Weiyang and Wen, Yandong and Yu, Zhiding and Li, Ming and Raj, Bhiksha and Song, Le},
  booktitle={CVPR},
  year={2017}
}

@inproceedings{wang2018cosface,
  title={Cosface: Large margin cosine loss for deep face recognition},
  author={Wang, Hao and Wang, Yitong and Zhou, Zheng and Ji, Xing and Gong, Dihong and Zhou, Jingchao and Li, Zhifeng and Liu, Wei},
  booktitle={CVPR},
  year={2018}
}

@inproceedings{deng2018arcface,
  title={Arcface: Additive angular margin loss for deep face recognition},
  author={Deng, Jiankang and Guo, Jia and Xue, Niannan and Zafeiriou, Stefanos},
  booktitle={CVPR},
  year={2019}
}

@inproceedings{schroff2015facenet,
  title={Facenet: A unified embedding for face recognition and clustering},
  author={Schroff, Florian and Kalenichenko, Dmitry and Philbin, James},
  booktitle={CVPR},
  year={2015}
}

@inproceedings{zhang2018jointexpression,
  title={Joint pose and expression modeling for facial expression recognition},
  author={Zhang, Feifei and Zhang, Tianzhu and Mao, Qirong and Xu, Changsheng},
  booktitle={CVPR},
  year={2018}
}

@inproceedings{pan2018mean,
  title={Mean-Variance Loss for Deep Age Estimation from a Face},
  author={Pan, Hongyu and Han, Hu and Shan, Shiguang and Chen, Xilin},
  booktitle={CVPR},
  year={2018}
}

@inproceedings{redmon2016you,
  title={You only look once: Unified, real-time object detection},
  author={Redmon, Joseph and Divvala, Santosh and Girshick, Ross and Farhadi, Ali},
  booktitle={CVPR},
  year={2016}
}

@inproceedings{redmon2017yolo9000,
  title={YOLO9000: better, faster, stronger},
  author={Redmon, Joseph and Farhadi, Ali},
  booktitle={CVPR},
  year={2017}
}

@article{zafeiriou2015survey,
  title={A survey on face detection in the wild: past, present and future},
  author={Zafeiriou, Stefanos and Zhang, Cha and Zhang, Zhengyou},
  journal={CVIU},
  year={2015}
}

@inproceedings{chen2014joint,
  title={Joint cascade face detection and alignment},
  author={Chen, Dong and Ren, Shaoqing and Wei, Yichen and Cao, Xudong and Sun, Jian},
  booktitle={ECCV},
  year={2014}
}

@inproceedings{chen2016supervised,
  title={Supervised transformer network for efficient face detection},
  author={Chen, Dong and Hua, Gang and Wen, Fang and Sun, Jian},
  booktitle={ECCV},
  year={2016}
}

@article{tran2018learning,
  title={On learning 3d face morphable model from in-the-wild images},
  author={Tran, Luan and Liu, Xiaoming},
  journal={arXiv:1808.09560},
  year={2018}
}

@inproceedings{bulat2017far,
  title={How far are we from solving the 2d \& 3d face alignment problem?(and a dataset of 230,000 3d facial landmarks)},
  author={Bulat, Adrian and Tzimiropoulos, Georgios},
  booktitle={ICCV},
  year={2017}
}

@inproceedings{yang2017stacked,
  title={Stacked hourglass network for robust facial landmark localisation},
  author={Yang, Jing and Liu, Qingshan and Zhang, Kaihua},
  booktitle={CVPR Workshops},
  year={2017}
}

@article{deng2018menpo,
  title={The Menpo benchmark for multi-pose 2D and 3D facial landmark localisation and tracking},
  author={Deng, Jiankang and Roussos, Anastasios and Chrysos, Grigorios and Ververas, Evangelos and Kotsia, Irene and Shen, Jie and Zafeiriou, Stefanos},
  journal={IJCV},
  year={2018}
}

@inproceedings{ranjan2018generating,
  title={Generating 3D faces using Convolutional Mesh Autoencoders},
  author={Ranjan, Anurag and Bolkart, Timo and Sanyal, Soubhik and Black, Michael J},
  booktitle={ECCV},
  year={2018}
}

@inproceedings{defferrard2016convolutional,
  title={Convolutional neural networks on graphs with fast localized spectral filtering},
  author={Defferrard, Micha{\"e}l and Bresson, Xavier and Vandergheynst, Pierre},
  booktitle={NeurIPS},
  year={2016}
}

@inproceedings{he2017mask,
  title={Mask r-cnn},
  author={He, Kaiming and Gkioxari, Georgia and Doll{\'a}r, Piotr and Girshick, Ross},
  booktitle={ICCV},
  year={2017}
}

@inproceedings{nirkin2018face,
  title={On face segmentation, face swapping, and face perception},
  author={Nirkin, Yuval and Masi, Iacopo and Tuan, Anh Tran and Hassner, Tal and Medioni, G{\'e}rard},
  booktitle={FG},
  year={2018}
}

@inproceedings{klare2015pushing,
  title={Pushing the frontiers of unconstrained face detection and recognition: Iarpa janus benchmark a},
  author={Klare, Brendan F and Klein, Ben and Taborsky, Emma and Blanton, Austin and Cheney, Jordan and Allen, Kristen and Grother, Patrick and Mah, Alan and Jain, Anil K},
  booktitle={CVPR},
  year={2015}
}

@inproceedings{dai2017deformable,
  title={Deformable convolutional networks},
  author={Dai, Jifeng and Qi, Haozhi and Xiong, Yuwen and Li, Yi and Zhang, Guodong and Hu, Han and Wei, Yichen},
  booktitle={ICCV},
  year={2017}
}

@article{zhu2018deformable,
  title={Deformable convnets v2: More deformable, better results},
  author={Zhu, Xizhou and Hu, Han and Lin, Stephen and Dai, Jifeng},
  journal={arXiv:1811.11168},
  year={2018}
}

@inproceedings{lin2014microsoft,
  title={Microsoft coco: Common objects in context},
  author={Lin, Tsung-Yi and Maire, Michael and Belongie, Serge and Hays, James and Perona, Pietro and Ramanan, Deva and Doll{\'a}r, Piotr and Zitnick, C Lawrence},
  booktitle={ECCV},
  year={2014}
}

@article{loy2019wider,
  title={WIDER Face and Pedestrian Challenge 2018: Methods and Results},
  author={Loy, Chen Change and Lin, Dahua and Ouyang, Wanli and Xiong, Yuanjun and Yang, Shuo and Huang, Qingqiu and Zhou, Dongzhan and Xia, Wei and Li, Quanquan and Luo, Ping and others},
  journal={arXiv:1902.06854},
  year={2019}
}

@inproceedings{maze2018iarpa,
  title={IARPA janus benchmark-c: Face dataset and protocol},
  author={Maze, Brianna and Adams, Jocelyn and Duncan, James A and Kalka, Nathan and Miller, Tim and Otto, Charles and Jain, Anil K and Niggel, W Tyler and Anderson, Janet and Cheney, Jordan and others},
  booktitle={ICB},
  year={2018}
}

@inproceedings{guo2016ms,
  title={Ms-celeb-1m: A dataset and benchmark for large-scale face recognition},
  author={Guo, Yandong and Zhang, Lei and Hu, Yuxiao and He, Xiaodong and Gao, Jianfeng},
  booktitle={ECCV},
  year={2016},
}

@inproceedings{sengupta2016frontal,
  title={Frontal to profile face verification in the wild},
  author={Sengupta, Soumyadip and Chen, Jun-Cheng and Castillo, Carlos and Patel, Vishal M and Chellappa, Rama and Jacobs, David W},
  booktitle={WACV},
  year={2016}
}

@inproceedings{Moschoglou2017AgeDB,
  title={AgeDB: The First Manually Collected In-the-wild Age Database},
  author={Moschoglou, Stylianos and Papaioannou, Athanasios and Sagonas, Christos and Deng, Jiankang and Kotsia, Irene and Zafeiriou, Stefanos},
  booktitle={CVPR Workshop},
  year={2017}
}

@techreport{huang2007labeled,
  title={Labeled faces in the wild: A database for studying face recognition in unconstrained environments},
  author={Huang, Gary B and Ramesh, Manu and Berg, Tamara and Learned-Miller, Erik},
  year={2007}
}

@article{howard2017mobilenets,
  title={Mobilenets: Efficient convolutional neural networks for mobile vision applications},
  author={Howard, Andrew G and Zhu, Menglong and Chen, Bo and Kalenichenko, Dmitry and Wang, Weijun and Weyand, Tobias and Andreetto, Marco and Adam, Hartwig},
  journal={arXiv:1704.04861},
  year={2017}
}

@inproceedings{chen2018tvm,
  title={TVM: An Automated End-to-End Optimizing Compiler for Deep Learning},
  author={Chen, Tianqi and Moreau, Thierry and Jiang, Ziheng and Zheng, Lianmin and Yan, Eddie and Shen, Haichen and Cowan, Meghan and Wang, Leyuan and Hu, Yuwei and Ceze, Luis and others},
  booktitle={OSDI},
  year={2018}
}

@article{ranjan2017l2,
  title={L2-constrained softmax loss for discriminative face verification},
  author={Ranjan, Rajeev and Castillo, Carlos D and Chellappa, Rama},
  journal={arXiv:1703.09507},
  year={2017}
}

@inproceedings{jourabloo2016large,
  title={Large-pose face alignment via CNN-based dense 3D model fitting},
  author={Jourabloo, Amin and Liu, Xiaoming},
  booktitle={CVPR},
  year={2016}
}

@inproceedings{gidaris2015object,
  title={Object detection via a multi-region and semantic segmentation-aware cnn model},
  author={Gidaris, Spyros and Komodakis, Nikos},
  booktitle={ICCV},
  year={2015}
}

@inproceedings{alp2018densepose,
  title={Densepose: Dense human pose estimation in the wild},
  author={Alp G{\"u}ler, R{\i}za and Neverova, Natalia and Kokkinos, Iasonas},
  booktitle={CVPR},
  year={2018}
}

@inproceedings{paysan20093d,
  title={A 3D face model for pose and illumination invariant face recognition},
  author={Paysan, Pascal and Knothe, Reinhard and Amberg, Brian and Romdhani, Sami and Vetter, Thomas},
  booktitle={IEEE International Conference on Advanced Video and Signal Based Surveillance},
  year={2009}
}

@inproceedings{garland1997surface,
  title={Surface simplification using quadric error metrics},
  author={Garland, Michael and Heckbert, Paul S},
  booktitle={Computer graphics and interactive techniques},
  year={1997}
}

@inproceedings{deng2018uv,
  title={Uv-gan: Adversarial facial uv map completion for pose-invariant face recognition},
  author={Deng, Jiankang and Cheng, Shiyang and Xue, Niannan and Zhou, Yuxiang and Zafeiriou, Stefanos},
  booktitle={CVPR},
  year={2018}
}

@inproceedings{booth20163d,
  title={A 3d morphable model learnt from 10,000 faces},
  author={Booth, James and Roussos, Anastasios and Zafeiriou, Stefanos and Ponniah, Allan and Dunaway, David},
  booktitle={CVPR},
  year={2016}
}

@inproceedings{tewari2017mofa,
  title={Mofa: Model-based deep convolutional face autoencoder for unsupervised monocular reconstruction},
  author={Tewari, Ayush and Zollhofer, Michael and Kim, Hyeongwoo and Garrido, Pablo and Bernard, Florian and Perez, Patrick and Theobalt, Christian},
  booktitle={ICCV},
  year={2017}
}

@article{zhang2019single,
  title={Single-Shot Scale-Aware Network for Real-Time Face Detection},
  author={Zhang, Shifeng and Wen, Longyin and Shi, Hailin and Lei, Zhen and Lyu, Siwei and Li, Stan Z},
  journal={IJCV},
  year={2019}
}

@techreport{jain2010fddb,
  title={Fddb: A benchmark for face detection in unconstrained settings},
  author={Jain, Vidit and Learned-Miller, Erik},
  institution={UMass Amherst Technical Report},
  year={2010}
}
